Propagation of minimality in the supercooled Stefan problem

Supercooled Stefan problems describe the evolution of the boundary between the solid and liquid phases of a substance, where the liquid is assumed to be cooled below its freezing point. Following the methodology of Delarue, Nadtochiy and Shkolnikov, we construct solutions to the one-phase one-dimensional supercooled Stefan problem through a certain McKean-Vlasov equation, which allows to define global solutions even in the presence of blow-ups. Solutions to the McKean-Vlasov equation arise as mean-field limits of particle systems interacting through hitting times, which is important for systemic risk modeling. Our main contributions are: (i) we prove a general tightness theorem for the Skorokhod M1-topology which applies to processes that can be decomposed into a continuous and a monotone part. (ii) We prove propagation of chaos for a perturbed version of the particle system for general initial conditions. (iii) We prove a conjecture of Delarue, Nadtochiy and Shkolnikov, relating the solution concepts of so-called minimal and physical solutions, showing that minimal solutions of the McKean-Vlasov equation are physical whenever the initial condition is integrable.

==> Figures/exitprobability.tikz <==
\begin{tikzpicture}[scale=5,tdplot_main_coords]

%set up some coordinates 
%-----------------------
\coordinate (O) at (0,0,0);


%draw figure contents
%--------------------

%draw the main coordinate system axes
\draw[thick,->] (0,0,0) -- (1,0,0) node[anchor=north east]{$x$};
\draw[thick,->] (0,0,0) -- (0,1,0) node[anchor=north west]{$y$};
\draw[thick,->] (0,0,0) -- (0,0,1) node[anchor=south]{$z$};

\tikzset{facestyle/.style={fill=blue!20,draw=blue,very thin,opacity=0.4}}

\tikzset{exitstyle/.style={fill=red!40!white,draw=black,thick,line join=round,opacity=0.7}}

\tikzset{orthantstyle/.style={fill=gray,draw = none,opacity=0.2,line join=round}}

\begin{scope}[canvas is zy plane at x=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is zy plane at x=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zy plane at x=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is zy plane at x=2*\xO]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=2*\xO]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\draw[dashed] (O) -- (\xO,\xO,0);
\draw[dashed] (\xO,\xO,\xO) -- (\xO,\xO,0);

\node[label={180:{$X_0$}},circle,fill,inner sep=2pt] at (\xO,\xO,\xO) {};
\end{tikzpicture}

==> v3 (arXiv)/Figures/exitprobability.tikz <==
\begin{tikzpicture}[scale=5,tdplot_main_coords]

%set up some coordinates 
%-----------------------
\coordinate (O) at (0,0,0);


%draw figure contents
%--------------------

%draw the main coordinate system axes
\draw[thick,->] (0,0,0) -- (1,0,0) node[anchor=north east]{$x$};
\draw[thick,->] (0,0,0) -- (0,1,0) node[anchor=north west]{$y$};
\draw[thick,->] (0,0,0) -- (0,0,1) node[anchor=south]{$z$};

\tikzset{facestyle/.style={fill=blue!20,draw=blue,very thin,opacity=0.4}}

\tikzset{exitstyle/.style={fill=red!40!white,draw=black,thick,line join=round,opacity=0.7}}

\tikzset{orthantstyle/.style={fill=gray,draw = none,opacity=0.2,line join=round}}

\begin{scope}[canvas is zy plane at x=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is zy plane at x=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zy plane at x=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[orthantstyle] (0,0) rectangle (1,1);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is yx plane at z=0]
  \path[exitstyle] (\xO/2,\xO/2) rectangle (1.5*\xO,1.5*\xO);
\end{scope}

\begin{scope}[canvas is zy plane at x=2*\xO]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\begin{scope}[canvas is zx plane at y=2*\xO]
  \path[facestyle] (0,0) rectangle (2*\xO,2*\xO);
\end{scope}

\draw[dashed] (O) -- (\xO,\xO,0);
\draw[dashed] (\xO,\xO,\xO) -- (\xO,\xO,0);

\node[label={180:{$X_0$}},circle,fill,inner sep=2pt] at (\xO,\xO,\xO) {};
\end{tikzpicture}

==> v3 (arXiv)/Figures/stepfunc.tikz <==
\begin{tikzpicture}[domain=0:4]
    %\draw[very thin,color=gray] (-0.1,-1.1) grid (3.9,3.9);
    \draw[->] (0,0) -- (4.2,0) node[below,midway]{a)} node[right] {$t$};
    \draw[->] (0,0) -- (0,4.2) node[above] {$f(t)$};
    \draw[thick,color=cyan]  (0,1) -- (1,1);
    \draw[thick,color=cyan]  (1,3) -- (3,3);
    \draw[thick,color=cyan]  (3,2) -- (4,2);
\end{tikzpicture}


==> v3 (arXiv)/Figures/stepfuncgraph.tikz <==
\begin{tikzpicture}[domain=0:4]
    %\draw[very thin,color=gray] (-0.1,-1.1) grid (3.9,3.9);
    \draw[->] (0,0) -- (4.2,0) node[midway,below]{b)};
    \draw[->] (0,0) -- (0,4.2);
    \draw[thick,color=cyan]  (0,1) -- (1,1);
    \draw[thick,color=cyan]  (1,1) -- (1,3); 
    \draw[thick,color=cyan]  (1,3) -- (3,3) node[midway,above] {$\Graph_x$};
    \draw[thick,color=cyan]  (3,3) -- (3,2); 
    \draw[thick,color=cyan]  (3,2) -- (4,2);
\end{tikzpicture}


==> v3 (arXiv)/Figures/stepfuncgraphmarkers.tikz <==
\begin{tikzpicture}[domain=0:4]
    %\draw[very thin,color=gray] (-0.1,-1.1) grid (3.9,3.9);
    \draw[->] (0,0) -- (4.2,0) node[midway,below]{c)};
    \draw[->] (0,0) -- (0,4.2);
    \draw[thick,color=cyan]  (0,1) -- (1,1);
    \draw[thick,color=cyan]  (1,1) -- (1,3); 
    \draw[thick,color=cyan]  (1,3) -- (3,3);
    \draw[thick,color=cyan]  (3,3) -- (3,2); 
    \draw[thick,color=cyan]  (3,2) -- (4,2);
    
	\draw[color=brown,fill] (1,1.3) circle[radius=2pt] node[right]{P};
	\draw[color=brown,fill] (1,2.6) circle[radius=2pt] node[right]{Q};
	\draw[color=brown,fill] (2.7,3) circle[radius=2pt] node[above]{R};
	\draw[color=brown,fill] (3,2.5) circle[radius=2pt] node[right]{S};

    
    \end{tikzpicture}

